Task and Domain Adaptive Reinforcement Learning for Robot Control

Deep reinforcement learning (DRL) has shown remarkable success in simulation domains, yet its application in designing robot controllers remains limited, due to its single-task orientation and insufficient adaptability to environmental changes. To overcome these limitations, we present a novel adaptive agent that leverages transfer learning techniques to dynamically adapt policy in response to different tasks and environmental conditions. The approach is validated through the blimp control challenge, where multitasking capabilities and environmental adaptability are essential. The agent is trained using a custom, highly parallelized simulator built on IsaacGym. We perform zero-shot transfer to fly the blimp in the real world to solve various tasks. We share our code at https://github.com/robot-perception-group/adaptive_agent.

==> review/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

This paper studies "adaptive" reinforcement learning (RL)
to get RL to quickly learn in newer settings. This is a key
challenge in RL and robotics (and any machine learning
approach more generally), in adapting to different
conditions.

Some of the relevant reviewer feedback includes: (1) more
experiments on unseen tasks and unseen environments, (2)
more rigorous reporting of error metrics, (3) try to
motivate the blimp application better, since it's not a
common robotic system to the reviewer's knowledge. 

Also, a last comment is that the title of this paper needs
to be changed, since it is way too broad.

I personally agree with the last feedback above, since the
use of a blimp application should be motivated well.
However, it is nice that the paper has a real world
experiment.



----------------------------------------
Comments on Video Attachment:

N/A

==> review/Review11963.txt <==
Reviewer 5 of IROS 2024 submission 2277

Comments to the author
======================

** Brief summary **
To overcome the limitations of reinforcement learning (RL)
in single-task orientation and insufficient adaptability to
environmental changes, the authors propose a method that
leverages transfer learning techniques to dynamically adapt
policy in response to different tasks and environmental
conditions. The authors build a customized blimp simulation
environment based on IsaacGym and validate their method on
various blimp control tasks both in simulation and the real
world.


** Main contributions **
1. Propose a RL method that is adaptive to various
environmental states (such as mass, wind, and etc.) and
different tasks (such as position control, yaw angle
control)
2. Build a customized blimp simulation environment based on
IsaacGym.

** Strength **
1. This paper proposes a method that can control blimp
across different tasks and different environmental
conditions.
2. This paper provides various experiments in simulation
and real world to demonstrate the effectiveness of their
method.
3. This paper provides physical demonstrations.

** Weaknesses **
1. This paper could be stronger if the authors could dive
deeper into domain transfer. For example, besides the
results shown in Figure 6, the authors could also
investigate the importance of accurate prediction of the
environment state to the final performance across various
tasks (such as position control) across various metrics
(such as tracking errors).
2. The author could investigate the generalizability of
their method in unseen tasks and unseen environments. For
example, this paper trains policies across 10 tasks, for
unseen tasks, what is the performance of the method in new
tasks if we modify some of the values in task set w. Same
for unseen environments, what if we modify environmental
factors, such as wind magnitude, to a value out of domain
(e.g., 150%)?
3. Although this paper investigates controlling blimp
across different tasks, it would make this paper stronger
if the authors could investigate the performance of
training across various tasks and the performance of
training on a specific task and compare the performance
between these two policies.
4. This paper could be stronger if the authors could use
some metrics, such as tracking errors, and report the
performance of their method in these metrics across various
tasks. 

Comments on the Video Attachment
================================

The attached video explains the key idea of the paper and
provides physical deployment demonstrations.

==> review/Review22049.txt <==
Reviewer 6 of IROS 2024 submission 2277

Comments to the author
======================

The authors of the work propose an adaptive agent that can
overcome changes in environmental conditions and
adaptability to different tasks via dynamically adapting
policy to different tasks via the Arbiter-SF architecture
and a feature extractor (trained with Rapid Motor
Adaption). Overall, the authors of the work provide good
insights into how the proposed three-phase methodology can
help achieve a robust adaptive agent. In Phase 1, an
encoder is trained with certain factors to learn primitives
by alternating between the interaction and learning phases.
In Phase 2, a feature extractor is trained by performing
regression with the encoder's output. Phase 3 is the
arbiter SF framework that proposes the optimal action to
perform to accomplish a task.

Following are some minor comments to the authors:
Although the proposed method and framework are interesting
and experiments are good, the Blimp challenge doesn't seem
like a relevant or impactful application to test the
proposed learning framework. Based on a quick search there
are very few blimps in the world that are still in active
use. 
Authors could provide insights into why they made a precise
choice of arbiter-sf, RMA training procedure, etc. Only the
advantages of arbiter-sf are listed, however, a more
insightful way to explain these design choices could've
been by contrasting them with current methods and what the
current methods lack compared to the proposed methodology 


Comments on the Video Attachment
================================

The video is good and informative. highlights the key
contributions appropriately

==> review/Review58329.txt <==
Reviewer 7 of IROS 2024 submission 2277

Comments to the author
======================

This paper proposes an adaptive agent for control in
different tasks and environments. The overall algorithm
shares a training scheme similar to that of RMA. Instead of
training a single policy for control, this paper leverages
successor features into the arbiter framework with multiple
policies and selects actions based on Q values. The overall
paper is well-written and easy to follow. The experiments
support the demonstration of the algorithm's performance.
The reviewer has the following comments.

1. In the abstract, "Deep reinforcement learning (DRL) has
shown remarkable success in simulation domains, yet its
application in designing robot controllers remains
limited." This is an overclaim since RL for control has
been demonstrated and studied in many tasks, such as
dexterous manipulation, locomotion, drone racing, and many
others in the L4DC community. Also, a discussion of these
papers is required to differentiate the algorithm.

2. Why is the goal included in the extractor training in
Fig. 2's pink block? It doesn't seem the goal is related to
the system dynamics, but instead the reward. It makes sense
in Fig. 1 that the goal is a policy condition.

3. The author claims the contribution as "A novel adaptive
RL agent via task and domain transfer that is tailored to
the robotics applications." This is an overclaim. The
MP-DQN has been utilized in previous works for robotic
control tasks [34], similar to the paper's arbiter
framework. The robustness across domains also emerged from
RAM. The author might need to state the difference to
highlight the contribution. 

4. A revisit of the title "Adaptive Reinforcement Learning
for Robot Control" is necessary. Adaptive RL has a
different meaning in the machine learning community when it
comes to fine-tuning parameters than recognizing the MDP.
The title is another overclaim for the community.

[34] X. Zhang et al. Learning Insertion Primitives with
Discrete-Continuous Hybrid Action Space for Robotic
Assembly Tasks. ICRA 2022.

Comments on the Video Attachment
================================

The video overviews the method and shows the experimental
results.
